Study of the fastest classical nova, V1674 Her: Photoionization and Morpho-kinemetic model analysis

We present the results of the investigation of the nova V1674 Her (2021), recognised as the swiftest classical nova, with $t_2 \sim 0.90$ days. The distance to the nova is estimated to be 4.97 kpc. The mass and radius of the WD are calculated to be $\sim~1.36~M_\odot$ and $\sim 0.15~R_\oplus$, respectively. Over the course of one month following the outburst, V1674 Her traversed distinct phases -- pre-maxima, early decline, nebular, and coronal -- displaying a remarkably swift transformation. The nebular lines emerged on day 10.00, making it the classical nova with the earliest observed commencement to date. We modelled the observed optical spectrum using the photoionization code \textsc{cloudy}. From the best-fitting model we deduced different physical and chemical parameters associated withe the system. The temperature and luminosity of the central ionizing sources are found in the range of $1.99 - 2.34~\times 10^5$ K and $1.26 - 3.16~ \times 10^{38}$ \ergs, respectively. Elements such as He, O, N, and Ne are found to be overabundant compared to solar abundance in both the nebular and coronal phases. According to the model, Fe II abundance diminishes while Ne abundance increases, potentially elucidating the rare hybrid transition between Fe and He/N nova classes. The ejected mass across all epochs spanned from $3.42 - 7.04~ \times 10^{-5}~M_\odot$. Morpho-kinematic modelling utilising \textsc{shape} revealed that the nova V1674 Her possesses a bipolar structure with an equatorial ring at the centre and an inclination angle of i = 67$\pm$ 1.5$^{\circ}$.

==> readme.txt <==
% readme.txt
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
% http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
% This work has the LPPL maintenance status `author-maintained'.
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
% This work consists of all the files listed in readme.txt
% Last updated 20 July 2023
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
% See each file for a detailed author list and change log.
% This package consists of the following files:

readme.txt          This file
mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style
mnras_main.tex      The source file in .tex format
mnras_main.pdf      The compiled source file in .pdf format
figures    	    A folder contains all figures included in the paper (a total of 17 figures arranged in order)
references.bib      List of all references in bibtex format
mnras_main.bbl      The formatted bibliography information
orcidlink.sty       An orc-id link for some of the authors


% Disclaimer:
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

